X-ray AGN in Bo\"otes: The lack of growth of the most massive black holes since z=4

Supermassive Black Holes (BHs) are known to efficiently grow through gas accretion, but even sustained and intense mass build-up through this mechanism struggles to explain the assembly of the most massive BHs observed in the local Universe. Using the Chandra Deep-Wide Field Survey (CDFWS) in the Bo\"otes field, we measure BH--galaxy assembly in massive galaxies ($M_\star\gtrsim10^{10}\rm M_\odot$) through the AGN fraction and specific Black Hole accretion rate (sBHAR) distribution as a function of redshift and stellar mass. We determine stellar masses and star formation rates for a parent sample of optically selected galaxies as well as those with X-ray detections indicating the presence of an AGN through Spectral Energy Distribution (SED) fitting. We derive a redshift-dependent mass completeness limit and extract X-ray information for every galaxy as to provide a comprehensive picture of the AGN population in massive galaxies. While X-ray AGN samples are dominated by moderately massive host galaxies of $M_{\star} \geqslant 10^{10}\rm M_{\odot}$, we do not find a strong stellar mass dependence in AGN fraction (to limits in sBHAR), indicating a bias towards massive galaxies in the observed samples. We derive BH-galaxy growth tracks over time, which reveal that while most BH mass has been accumulated since $z=4$ for lower mass BHs, the assembly of the most massive BHs is more complex, with little to no relative mass gain since $z=4$, implying that rapid and intense growth episodes prior to $z=4$ were necessary to form these massive BHs.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
